SumComp: Coding for Digital Over-the-Air Computation via the Ring of Integers

Communication and computation are traditionally treated as separate entities, allowing for individual optimizations. However, many applications focus on local information's functionality rather than the information itself. For such cases, harnessing interference for computation in a multiple access channel through digital over-the-air computation can notably increase the computation, as established by the ChannelComp method. However, the coding scheme originally proposed in ChannelComp may suffer from high computational complexity because it is general and is not optimized for specific modulation categories. Therefore, this study considers a specific category of digital modulations for over-the-air computations, QAM and PAM, for which we introduce a novel coding scheme called SumComp. Furthermore, we derive an MSE analysis for SumComp coding in the computation of the arithmetic mean function and establish an upper bound on the MAE for a set of nomographic functions. Simulation results affirm the superior performance of SumComp coding compared to traditional analog over-the-air computation and the original coding in ChannelComp approaches regarding both MSE and MAE over a noisy multiple access channel. Specifically, SumComp coding shows approximately $10$ dB improvements for computing arithmetic and geometric mean on the normalized MSE for low noise scenarios.

==> Data/ComplexityvsK.dat <==
K EncodeChannelComp EncodeSumComp DecodeChannelComp DecodeSumComp
1 131072.0 24 4 6
3 859963392.0 72 64 18
5 51200000000.0 120 1024 30
7 755603996672.0 168 16384 42
9 5642219814912.0 216 262144 54
11 28096447250432.0 264 4194304 66
13 106919457062912.0 312 67108864 78
15 335923200000000.0 360 1073741824 90
17 914326479306752.0 408 17179869184 102
19 2226069574909952.0 456 274877906944 114
21 4957517822164992.0 504 4398046511104 126
23 1.0264377462751232e+16 552 70368744177664 138
25 2e+16 600 1125899906842624 150
27 3.701860420563763e+16 648 18014398509481984 162
29 6.556829783962419e+16 696 288230376151711744 174
31 1.1179013405946675e+17 744 4611686018427387904 186
33 1.8434079041008435e+17 792 73786976294838206464 198
35 2.951578112e+17 840 1180591620717411303424 210
37 4.603877069843333e+17 888 18889465931478580854784 222
39 7.014985577897656e+17 936 302231454903657293676544 234
41 1.0466001196313477e+18 984 4835703278458516698824704 246
43 1.5319957867857183e+18 1032 77371252455336267181195264 258
45 2.2039921152e+18 1080 1237940039285380274899124224 270
47 3.120992965330338e+18 1128 19807040628566084398385987584 282


==> Data/Complexityvsq.dat <==
q EncodeChannelComp EncodeSumComp DecodeChannelComp DecodeSumComp
1 100000000.0 60 1 60
2 36203867196.751236 120 1024 60
4 13107200000000.0 240 1048576 60
8 4745313281212578.0 480 1073741824 60
16 1.7179869184e+18 960 1099511627776 60
32 6.21977702395095e+20 1920 1125899906842624 60
64 2.251799813685248e+23 3840 1152921504606846976 60
128 8.15238614083299e+25 7680 1180591620717411303424 60


==> Data/MAEError.dat <==
SNR MAES1 MAET1 MAES2 MAET2 MAES3 MAET3 MAES4 MAET4
-15 0.0587196 0.06276435517618918 0.2393862 0.23780136148165065 5.87778 6.276435517618919 0.70842 0.7079162772178048
-14 0.052142400000000005 0.05512953201822304 0.213567 0.21207640667688885 5.20086 5.512953201822304 0.62336 0.6219669148571433
-13 0.045766400000000006 0.048195159611500185 0.1900548 0.18912026124892797 4.5432 4.819515961150018 0.54662 0.543977000776372
-12 0.0398572 0.04185025661511865 0.16966599999999998 0.16863763158042477 3.97942 4.185025661511865 0.47122 0.47270585668015513
-11 0.0342474 0.0359788977100643 0.1521266 0.15036412913080247 3.42522 3.59788977100643 0.41236 0.40686185420266346
-10 0.0292984 0.030466774146033285 0.13390660000000001 0.1340631564227462 2.93134 3.0466774146033284 0.34164 0.34515418560551997
-9 0.024713 0.025229024947948916 0.1201614 0.1195230807083313 2.42916 2.5229024947948915 0.28594 0.286578858092657
-8 0.019621800000000002 0.02024764307162054 0.1058062 0.10655467448817355 1.97926 2.024764307162054 0.2342 0.2308387663969508
-7 0.015378000000000001 0.015588795754454066 0.095 0.09498880216755268 1.5145 1.5588795754454066 0.17808 0.17857385843984447
-6 0.011069599999999999 0.011383072241268272 0.085199 0.08467433267449216 1.09788 1.1383072241268273 0.1304 0.13118257431306735
-5 0.007616 0.007779766943160082 0.075824 0.07547625869833242 0.76804 0.7779766943160081 0.09016 0.09033059186881284
-4 0.004889800000000001 0.004897140476081305 0.066974 0.06727400422913692 0.49484 0.48971404760813053 0.0564 0.05739217039001795
-3 0.002793 0.0027826865596732387 0.0600934 0.05995990321022954 0.2809 0.27826865596732386 0.03258 0.03299189836926008
-2 0.0012856 0.0013917495407831857 0.053685000000000004 0.053437833300435715 0.13108 0.13917495407831856 0.01672 0.0167411371341044
-1 0.0005426000000000001 0.0005934882385388305 0.047374599999999996 0.04762198993693466 0.06108 0.05934882385388305 0.00718 0.007269245925875007
0 0.00019339999999999998 0.0002072997835031413 0.042663 0.04243578706367576 0.01924 0.02072997835031413 0.00254 0.0025972365213428185
1 5.42e-05 5.638530068021172e-05 0.037855400000000004 0.03781087202276637 0.00566 0.005638530068021172 0.00062 0.0007267955431500638
2 1.1999999999999999e-05 1.1205725278118696e-05 0.0335982 0.033686243182506424 0.00078 0.0011205725278118695 0.00016 0.0001496817488196598
3 1.6000000000000001e-06 1.501566332953631e-06 0.0300536 0.03000745988611536 2e-05 0.0001501566332953631 4e-05 2.0976069852761288e-05
4 0.0 1.2261162964533626e-07 0.026670600000000003 0.026725935243292823 0.0 1.2261162964533627e-05 0.0 1.8120156401450145e-06
5 0.0 5.37071546437037e-09 0.0238096 0.023798303148147668 0.0 5.370715464370369e-07 0.0 8.51945890799675e-08
6 0.0 1.0747279528519254e-10 0.0211256 0.021185851687894778 0.0 1.0747279528519254e-08 0.0 1.863640099855162e-09
7 0.0 8.0257056350231e-13 0.0188312 0.018854015802202233 0.0 8.0257056350231e-11 0.0 1.5567602890877707e-11
8 0.0 1.736129072174175e-15 0.016745200000000002 0.016771922655026007 0.0 1.736129072174175e-13 0.0 3.863424618847747e-14
9 0.0 0.0 0.0149206 0.014911983673976675 0.0 0.0 0.0 0.0
10 0.0 0.0 0.0132772 0.013249527567385838 0.0 0.0 0.0 0.0
11 0.0 0.0 0.011768 0.011762468788364506 0.0 0.0 0.0 0.0
12 0.0 0.0 0.0104238 0.010431005759414004 0.0 0.0 0.0 0.0
13 0.0 0.0 0.009299 0.009237342440468558 0.0 0.0 0.0 0.0
14 0.0 0.0 0.008184799999999999 0.008165424886037208 0.0 0.0 0.0 0.0
15 0.0 0.0 0.0072048 0.007200679445209523 0.0 0.0 0.0 0.0
16 0.0 0.0 0.0062934 0.00632972443335832 0.0 0.0 0.0 0.0
17 0.0 0.0 0.0055554 0.005539984047482842 0.0 0.0 0.0 0.0
18 0.0 0.0 0.0048018 0.004819089577511801 0.0 0.0 0.0 0.0
19 0.0 0.0 0.004117 0.00415421320736271 0.0 0.0 0.0 0.0
20 0.0 0.0 0.003562 0.0035323416531172318 0.0 0.0 0.0 0.0
21 0.0 0.0 0.0029282 0.002942810758130787 0.0 0.0 0.0 0.0
22 0.0 0.0 0.0023654 0.0023814896774659064 0.0 0.0 0.0 0.0
23 0.0 0.0 0.0018609999999999998 0.0018535269034402235 0.0 0.0 0.0 0.0
24 0.0 0.0 0.0013894 0.0013721263932578234 0.0 0.0 0.0 0.0


==> Data/MSEError.dat <==
SNR MSES1 MSET1 MSES2 MSET2 MSES3 MSET3 MSES4 MSET4 MSES5 MSET5 MSES6 MSET6
-15 14.62174 14.469572184348728 60.80654 60.60862656811458 247.757 245.15165964405077 55.72296 55.419361553602876 223.02912 222.78623599896537 887.45998 892.3084074018172
-14 12.01624 11.788742685367529 49.22146 49.264847603186375 199.61226 199.15015616384338 44.01578 44.07646531496355 178.0774 177.13190411984536 715.0705 709.3925542258821
-13 9.67182 9.65583578262709 40.45198 40.2481427343796 164.36596 162.5944319590621 35.1463 35.05531934332297 141.36338 140.82373878994798 563.47362 563.9251000038341
-12 7.97798 7.950932116119919 32.84164 33.06420365416927 133.85768 133.4874044661853 27.83022 27.881667333623607 112.24138 111.95224468151966 444.1134 448.25426800664144
-11 6.58406 6.5658175708215625 27.51066 27.281915551410176 109.51146 110.10239029560141 22.39632 22.177841171158075 88.76456 88.99693265213335 359.153 356.28734494151075
-10 5.4191 5.400568585419491 22.27854 22.501597631465383 90.56168 90.84340749302402 17.46728 17.643173800832894 71.00308 70.74739952180444 284.50966 283.17431621034626
-9 4.40892 4.374376883912206 18.6248 18.37376042610378 74.79328 74.29551226947048 14.07402 14.038359325377316 56.0921 56.24032193945078 226.27056 225.0553153765202
-8 3.46846 3.440877971574142 14.75518 14.658662317459688 59.67912 59.453492951712725 11.02248 11.172972240528757 44.42922 44.70918400840965 180.62828 178.85912902855924
-7 2.64792 2.591455673575433 11.28106 11.264313892367541 45.39792 45.89260623029389 8.834 8.895512869628607 35.35918 35.54418535723455 143.73882 142.1425154736363
-6 1.86424 1.842825001775021 8.3347 8.221703928096431 33.85542 33.695831051443825 7.16296 7.08547132865005 28.72928 28.260282309967984 114.4318 112.96212642763015
-5 1.2154 1.2189347506900767 5.65516 5.618755918553676 23.38116 23.200598250553426 5.71486 5.647003290687816 22.97042 22.471722315340934 89.4708 89.77245603670576
-4 0.73368 0.7367148888856693 3.56196 3.5368247123919327 14.74964 14.740545301362717 4.51622 4.503892011780143 18.04994 17.8717594521972 71.57578 71.34455607051015
-3 0.40298 0.3979443433897474 1.97588 2.0097180833584956 8.28704 8.473601401492692 3.56652 3.5955362922082164 14.35086 14.216501903274509 56.70062 56.701311351348984
-2 0.20132 0.18683176241686292 0.98154 1.0051524461704668 4.4699 4.29977445193102 2.86498 2.8737563560201167 11.33896 11.312053244405107 45.00302 45.065915519142955
-1 0.07392 0.07361060486996754 0.39384 0.42863039450032403 1.81864 1.8670247823582875 2.295 2.3002515417974028 9.04286 9.00427837046808 35.24018 35.82086481281189
0 0.02542 0.02328507297920856 0.12996 0.1497165103078243 0.7195 0.667071247889883 1.8525 1.84457724304206 7.20638 7.1706600963970715 28.43008 28.475329700139792
1 0.0052 0.005592990152198991 0.04548 0.04072271715793069 0.17994 0.18666933332635233 1.48414 1.4825353628460987 5.737 5.713820583278697 22.7032 22.639197616443123
2 0.00164 0.0009508572924804208 0.00778 0.008093023811974612 0.03592 0.03844408861147811 1.1841 1.1948939822538394 4.54956 4.556368114928338 18.07694 18.002426326243974
3 0.00032 0.00010471866752806747 0.00384 0.0010844645737998445 4e-05 0.0053874697115657505 0.96254 0.9663689713282636 3.63488 3.636798714078287 14.40026 14.318623855735117
4 0.0 6.681918293090776e-06 0.0 8.855284363274286e-05 2e-05 0.0004653960177806901 0.78752 0.7848118747774213 2.89086 2.906237117325606 11.48674 11.391991509949131
5 0.0 2.1462745003180373e-07 0.0 3.878850057600822e-06 0.0 2.1881280501036975e-05 0.63664 0.6405403746215186 2.3051 2.3258455169654146 9.04886 9.066942389271876
6 0.0 2.9071257029574006e-09 0.0 7.761924103930572e-08 0.0 4.786551847751094e-07 0.52574 0.525694215951393 1.8628 1.8647634654295275 7.26464 7.2198480375938034
7 0.0 1.328439019917095e-11 0.0 5.796342958627795e-10 0.0 3.998365263130854e-09 0.4293 0.43351026169252854 1.50864 1.4984702183412524 5.75518 5.752477583472177
8 0.0 1.5048870234121722e-14 0.0 1.2538709965702375e-12 0.0 9.922775459397952e-12 0.35502 0.3577509415616449 1.19824 1.2074829998354795 4.62238 4.586782733196424
9 0.0 0.0 0.0 0.0 0.0 0.0 0.29014 0.2928449457612228 0.97998 0.9763222859049951 3.6723 3.660752843423674
10 0.0 0.0 0.0 0.0 0.0 0.0 0.23778 0.2347554856767549 0.7919 0.7926874691831349 2.90304 2.925120718389474
11 0.0 0.0 0.0 0.0 0.0 0.0 0.18078 0.18168805606446403 0.6447 0.646780029786933 2.3569 2.340744678548674
12 0.0 0.0 0.0 0.0 0.0 0.0 0.13276 0.13386832036063206 0.5314 0.5306596655091892 1.90006 1.8765281765731119
13 0.0 0.0 0.0 0.0 0.0 0.0 0.09338 0.09257979434839293 0.43652 0.4375202526645586 1.49702 1.5077666612826763
14 0.0 0.0 0.0 0.0 0.0 0.0 0.0597 0.05914481555498789 0.36034 0.3610976379124961 1.20952 1.2148339987782821
15 0.0 0.0 0.0 0.0 0.0 0.0 0.03416 0.034232809187667454 0.295 0.2957685772884742 0.98104 0.9821386757366712
16 0.0 0.0 0.0 0.0 0.0 0.0 0.01836 0.017519742641050575 0.23716 0.23740057715538135 0.79786 0.7972926283691688
17 0.0 0.0 0.0 0.0 0.0 0.0 0.0078 0.007688953593269962 0.18406 0.1840903626105453 0.64752 0.6504302936844909
18 0.0 0.0 0.0 0.0 0.0 0.0 0.00274 0.0027841561918434117 0.13446 0.13598773270504708 0.53174 0.5335649063865785
19 0.0 0.0 0.0 0.0 0.0 0.0 0.00074 0.0007922681467187568 0.09238 0.09435177906864943 0.43842 0.43986535572032937


==> Data/NMSEerror.dat <==
SNR ChannelCompA OATA OFDMA ChannelSumA ChannelCompG OATG OFDMG ChannelSumG
-15 0.2780682519962011 0.2824607516872063 0.882095174187716 0.019479654782846443 0.25175825655415346 5.071463154476975 0.5658171835958844 1.3573190966750501
-13 0.18499656314273102 0.18525826417157237 0.6502711210218282 0.01324219022884409 0.16799179746639983 2.4665854544577708 0.44191535550920663 0.8646929857515949
-11 0.10927956713543742 0.11356744577731481 0.42918421938224594 0.008285239081789762 0.10717403418140192 1.110949105583811 0.3330726717524119 0.4885060704695412
-9 0.0689331777599396 0.07200575753214494 0.28402310238121736 0.005867387447503741 0.07274380950230872 0.6324313330616652 0.2108509952524096 0.2940867808441296
-7 0.045498189989998564 0.04553479489985229 0.19166881717031461 0.003556019067856297 0.04853541367018407 0.37146849079247435 0.1220203517872263 0.168291915495129
-5 0.028615149488585196 0.028151444495174704 0.12594978327053485 0.0018109801984996894 0.03186760596025352 0.23362012363499526 0.06380758685870389 0.11216759374218838
-3 0.018181556232527336 0.017821782013261435 0.08030680106162516 0.0007049418978827334 0.022204003908395668 0.1474008405220299 0.03307572241550031 0.06724559264071397
-1 0.011801155933452588 0.011344108527581524 0.05138978789564321 0.00013212794482097268 0.016488413795032054 0.0852505624767818 0.01801104611463116 0.043247455946148664
1 0.007115500298555746 0.007130030488181892 0.03348031534328507 2.2490746991909087e-05 0.011238103758654519 0.05394495746450314 0.009824686391442457 0.028531098855204055
3 0.004524424569714287 0.0045115933407643225 0.021212871077855147 0.0 0.009151797436010703 0.03381186819041298 0.005227988558546992 0.017959804979260568
5 0.002842503024653527 0.0027662384355354327 0.014203236544921206 0.0 0.007049699063630967 0.020728199938028276 0.003405508576828249 0.011923724190545555
7 0.0018171631945724622 0.001792490725191038 0.008972979916749252 0.0 0.005362835169492931 0.013544099582188412 0.002353858088092238 0.008163053380985212
9 0.0011874496972439895 0.0011684212728898546 0.005731922239468427 0.0 0.0036482580473462456 0.008358864072709382 0.0011663128229356657 0.004159320819560861
11 0.0007437055704169127 0.0007416566392700196 0.0037032780081298596 0.0 0.0024784284935604303 0.005197776409640868 0.0004240762037871941 0.0021833030093867814
13 0.0004849525842910598 0.0004699749623500691 0.002548272911266721 0.0 0.0014532401388749913 0.0033992262671232315 0.0001534237273127813 0.0006787757986405069
15 0.0003067923393396957 0.00030129368493483016 0.0016909879328141056 0.0 0.0011105101761311252 0.002087149089131656 2.6598784767164276e-05 0.00015589540543331745
17 0.00021572850743409015 0.00019914141738466303 0.001076214545289769 0.0 0.000821628876126827 0.0012833311786945231 0.0 5.990901939934112e-05
19 0.00014191302380666375 0.00014132597599852216 0.0007254375072358295 0.0 0.0006169045811057791 0.000828652220185042 0.0 5.770249814360458e-05

